Bayesian Self-Calibration and Parametric Channel Estimation for 6G Antenna Arrays

Accurate channel estimation is essential for both high-rate communication and high-precision sensing in 6G wireless systems. However, a major performance limitation arises from calibration mismatches when operating phased-array antennas under real-world conditions. To address this issue, we propose to integrate antenna element self-calibration into a variational sparse Bayesian learning (VSBL) algorithm for parametric channel estimation. We model antenna gain and phase deviations as latent variables and derive explicit update equations to jointly infer these calibration parameters and the channel parameters; the number of multipath components (MPCs) along with their complex amplitudes, delays, and angles-of-arrival (AoA), as well as the noise variance. We assess its performance in terms of the optimal subpattern-assignment (OSPA) metric, demonstrating consistent improvements over conventional VSBL without calibration. Furthermore, we show that integrating the estimation of the calibration parameters into the VSBL algorithm actually increases convergence speed, since a missing or wrong calibration results in the additional estimation of spurious components.

==> pgf/K_hats.csv <==
sigma_sim2,cal,nocal,optcal
0.01,3,3,3
0.0316227766016838,3,3,3
0.0447213595499958,3,3.01,3
0.0547722557505166,3,3.03,3
0.0707106781186548,3,3.27,3
0.1,3,4.06,3
0.316227766016838,3,8.32,3
1,3,10.15,3


==> pgf/OSPA_phi.csv <==
sigma_sim2,OSPA_phi_cal,OSPA_phi_nocal,OSPA_phi_optcal
0.01,0.11742843633444,0.117695965848744,0.0998388256737697
0.0316227766016838,0.202138615029133,0.202072123402501,0.10017356811042
0.0447213595499958,0.262427940657325,0.585566077712219,0.100421862771846
0.0547722557505166,0.311383363392464,1.0224184758582,0.100657133886059
0.0707106781186548,0.391403539873275,7.82960981738819,0.100804764575898
0.1,0.542654239680816,20.8252886793024,0.101361852142766
0.316227766016838,1.76591926996333,46.6476328363918,0.104885106438506
1,11.0025183811848,50.2366535970226,0.0887844146286768


==> pgf/OSPA_tau.csv <==
sigma_sim2,OSPA_tau_cal,OSPA_tau_nocal,OSPA_tau_optcal
0.01,0.000341708999942439,0.000341768916683043,0.000341838419215083
0.0316227766016838,0.00034192074848293,0.00034176631198986,0.00034186752765359
0.0447213595499958,0.000341547761468799,0.00104582025766737,0.000341730707638705
0.0547722557505166,0.000341655143779453,0.00193901393733877,0.000341682683207548
0.0707106781186548,0.000341646222509348,0.0172787597269895,0.000341740340709002
0.1,0.000341159827779106,0.0484655940879163,0.000341314988691704
0.316227766016838,0.00033230355869035,0.11069090145048,0.000332215257581025
1,0.00025201015910639,0.118183399144439,0.000251927719392483


==> pgf/mean_estimation_times.csv <==
sigma_sim2,cal,nocal
0.01,0.430870813,0.499161963
0.0316227766016838,0.42853167,0.539028113
0.0447213595499958,0.39931972,0.485701957
0.0547722557505166,0.398889241,0.460057463
0.0707106781186548,0.399839479,0.494315791
0.1,0.385770432,0.587345796
0.316227766016838,0.391096402,1.557560848
1,0.390356322,2.240134689

